The feasibility of weak lensing and 21cm intensity mapping cross-correlation measurements

One of the most promising probes to complement current standard cosmological surveys is the HI intensity map, i.e. the distribution of temperature fluctuations in neutral hydrogen. In this paper we present calculations of the 2-point function between HI (at redshift $z$ < 1) and lensing convergence ($\kappa$). We also construct HI intensity maps from N-body simulations, and measure 2-point functions between HI and lensing convergence. HI intensity mapping requires stringent removal of bright foregrounds, including emission from our galaxy. The removal of large-scale radial modes during this HI foreground removal will reduce the HI-lensing cross-power spectrum signal, as radial modes are integrated to find the convergence; here we wish to characterise this reduction in signal. We find that after a simple model of foreground removal, the cross-correlation signal is reduced by $\sim$50-70\%; we present the angular and redshift dependence of the effect, which is a weak function of these variables. We then calculate S/N of $\kappa$HI detection, including cases with cut sky observations, and noise from radio and lensing measurements. We present Fisher forecasts based on the resulting 2-point functions; these forecasts show that by measuring $\kappa\Delta$$T_\mathrm{HI}$ correlation functions in a sufficient number of redshift bins, constraints on cosmology and HI bias will be possible

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
wl-HI_cross-correlation.tex  A main tex file

Refs.bib            Main .bib file for BibTex using in Reference






example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
